Robust Individual Circadian Parameter Estimation for Biosignal-based Personalisation of Cancer Chronotherapy

In cancer treatment, chemotherapy is administered according a constant schedule. The chronotherapy approach, considering chronobiological drug delivery, adapts the chemotherapy profile to the circadian rhythms of the human organism. This reduces toxicity effects and at the same time enhances efficiency of chemotherapy. To personalize cancer treatment, chemotherapy profiles have to be further adapted to individual patients. Therefore, we present a new model to represent cycle phenomena in circadian rhythms. The model enables a more precise modelling of the underlying circadian rhythms. In comparison with the standard model, our model delivers better results in all defined quality indices. The new model can be used to adapt the chemotherapy profile efficiently to individual patients. The adaption to individual patients contributes to the aim of personalizing cancer therapy.

==> bilder/readme.txt <==
This software was compiled by Richard Socher (richard@socher.org) and is published under the GNU General License.
You can download it from www.socher.org.

This software is under the GNU General License.
It uses mostly the nice Sam2p software by Szabó Péter <pts@fazekas.hu> 
(downloaded from http://www.inf.bme.hu/~pts/sam2p/ and recompiled with his consent) and 
adds a batch file in order to make the conversion from jpg or png files to eps as simple as possible.

All you need to do to convert png files to eps files is to click on batchConvertAllPngToEps.bat inside windows explorer.
This batch script then creates eps files for all files that are in the same folder as the files in this zip.

If you want to include these in a latex document, just omit the extension (and rename the created eps files):
\includegraphics[width=0.45\textwidth]{pcaSpiral}
then pdfLatex will use the png file and Latex may use eps for preview.

Happy TeXing,

Richard
